Metal-poor stars observed with the automated planet finder telescope. I. Discovery of five carbon-enhanced metal-poor stars from LAMOST

We report on the discovery of five carbon-enhanced metal-poor (CEMP) stars in the metallicity range of $-3.3<$ [Fe/H] $<-2.4$. These stars were selected from the LAMOST DR3 low-resolution (R$ \sim$ 2,000) spectroscopic database as metal-poor candidates and followed-up with high-resolution spectroscopy (R$ \sim$110,000) with the LICK/APF. Stellar parameters and individual abundances for 25 chemical elements (from Li to Eu) are presented for the first time. These stars exhibit chemical abundance patterns that are similar to those reported in other literature studies of very and extremely metal-poor stars. One of our targets, J2114$-$0616, shows high enhancement in carbon ([C/Fe]=1.37), nitrogen ([N/Fe]= 1.88), barium ([Ba/Fe]=1.00), and europium ([Eu/Fe]=0.84). Such chemical abundance pattern suggests that J2114$-$0616 can be classified as CEMP-r/s star. In addition, the star J1054+0528 can be classified as a CEMP-rI star, with [Eu/Fe]=0.44 and [Ba/Fe]=$-$0.52. The other stars in our sample show no enhancements in neutron-capture elements and can be classified as CEMP-no stars. We also performed a kinematic and dynamical analysis of the sample stars based on Gaia DR2 data. The kinematic parameters, orbits, and binding energy of these stars, show that J2114$-$0616 is member of the outer halo population, while the remaining stars belong to the inner halo population but with an accreted origin. Collectively, these results add important constraints on the origin and evolution of CEMP stars as well as on their possible formation scenarios.

==> datafile2.txt <==
Title: METAL-Poor Stars Observed With The Automated Planet Finder Telescope. 
       I. Discovery Of Five Carbon-Enhanced Metal-Poor Stars From LAMOST 
Authors: Mardini M.K., Li H., Placco V.M., Alexeeva S., Carollo D., Taani A.,
         Ablimit I., Wang L., Zhao G. 
Table: Equivalent widths of our sample
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1-  7 F7.2   10-10m   lambda   Wavelength, Angstroms
   9- 13 A5     ---      Ion      Ion identifier
  15- 18 F4.2   eV       ExPot    ?="" Excitation potential, {Chi}
  20- 24 F5.2   [-]      log(gf)  ?="" Log of oscillator strength
  26- 30 F5.1   10-13m   EW1      ?="" Equivalent width in HD2796, mAngstroms
  32- 34 A3     ---    f_EW1      [syn ] syn=synthetic derived linewidth in EW1 
  36- 40 F5.1   10-13m   EW2      ?="" Equivalent width in J1054+0528, mAngstroms
  42- 44 A3     ---    f_EW2      [syn ] syn=synthetic derived linewidth in EW2 
  46- 50 F5.1   10-13m   EW3      ?="" Equivalent width in J1529+0804, mAngstroms
  52- 54 A3     ---    f_EW3      [syn ] syn=synthetic derived linewidth in EW3 
  56- 60 F5.1   10-13m   EW4      ?="" Equivalent width in J1645+4357, mAngstroms
  62- 64 A3     ---    f_EW4      [syn ] syn=synthetic derived linewidth in EW4 
  66- 70 F5.1   10-13m   EW5      ?="" Equivalent width in J2114-0616, mAngstroms
  72- 74 A3     ---    f_EW5      [syn ] syn=synthetic derived linewidth in EW5 
  76- 80 F5.1   10-13m   EW6      ?="" Equivalent width in J2216+2232, mAngstroms
  82- 84 A3     ---    f_EW6      [syn ] syn=synthetic derived linewidth in EW6 
--------------------------------------------------------------------------------
4049.   C(CH)                            syn                           syn           
4218.   C(CH)                  syn       syn                           syn       syn 
4248.   C(CH)                                      syn       syn       syn           
4253.   C(CH)                  syn                 syn                 syn       syn 
4261.   C(CH)                                                syn                     
4273.   C(CH)                            syn                 syn       syn       syn 
4279.   C(CH)                                                syn       syn       syn 
4281.   C(CH)                  syn                                     syn       syn 
4292.   C(CH)                            syn       syn                 syn           
4310.   C(CH)                                      syn                           syn 
4313.   C(CH)                  syn                           syn       syn           
4362.   C(CH)                            syn                                     syn 
4366.   C(CH)                                                syn                 syn 
4214.   N(CN)                                                          syn           
6970.   N(CN)                                                          syn           
5889.95 Na I  0.00  0.10 169.6     118.7      66.4     174.2     195.0     140.0     
5895.92 Na I  0.00 -0.20 164.8     120.4      65.1     161.1     181.8     159.4     
4702.99 Mg I  4.33 -0.44  77.2      26.1       8.8      64.5      73.0      51.3     
5172.68 Mg I  2.71 -0.45 217.9     124.4     209.7     211.0     183.6               
5183.60 Mg I  2.72 -0.24 260.2     145.6     147.8     232.1     267.0     218.5     
5528.40 Mg I  4.35 -0.50  68.7      36.2      33.7      72.7      81.3      48.0     
5711.09 Mg I  4.35 -1.72   3.5      10.5                           9.7       5.3     
4283.01 Ca I  1.89 -0.22  60.9                15.2      54.9      78.5      59.9     
4318.65 Ca I  1.89 -0.21  64.7                                    22.2      40.0     
4425.44 Ca I  1.88 -0.36  50.9      27.2      19.3                52.9               
4454.78 Ca I  1.90  0.26  81.9      31.9      46.5      42.1      76.4      64.9     
4455.89 Ca I  1.90 -0.53  43.9                18.8                38.7      15.9     
5261.71 Ca I  2.52 -0.58  15.9       2.3      12.4                15.8       9.7     
5265.56 Ca I  2.52 -0.11  33.2                                    34.3      23.1     
5512.98 Ca I  2.93 -0.45   8.0                17.3                           2.3     
5581.97 Ca I  2.52 -0.56  15.3       1.1       1.9                 6.4       6.1     
5588.76 Ca I  2.53  0.36  56.7                23.9      25.8      56.0      32.9     
5590.12 Ca I  2.52 -0.57  16.2                 2.0                14.0               
5594.47 Ca I  2.52  0.10  45.8      14.5      11.1                50.9      22.9     
5598.49 Ca I  2.52 -0.09  36.1                 6.4      13.9      40.7      19.5     
5601.29 Ca I  2.53 -0.52  17.4                 3.5       2.1      24.7               
5857.45 Ca I  2.93  0.24  30.6      10.1      11.0       3.8      27.0      18.2     
6102.72 Ca I  1.88 -0.77  41.7      16.7      21.3      10.9      37.8      24.5     
6122.22 Ca I  1.89 -0.32  70.3      27.3      26.7      43.5      69.4      40.4     
6439.07 Ca I  2.53  0.39  69.2      30.2      26.0      27.9      71.3      42.5     
6449.81 Ca I  2.52 -0.50  20.9                 2.3      12.8      21.8       8.0     
6493.78 Ca I  2.52 -0.11  62.0       2.5      12.9      22.6      83.8       9.9     
6717.69 Ca I  2.71 -0.52  12.4       3.1       3.4                15.2       6.0     
4246.82 Sc II 0.31  0.24 126.7      70.7      62.3      64.1     143.3               
4314.10 Sc II 0.62  0.10 101.4                          45.7     106.9               
4320.75 Sc II 0.61 -0.25  93.8      36.2                 7.8      85.7      68.5     
4325.00 Sc II 0.60 -0.44  81.1      14.4      31.2      15.4      64.6      63.0     
4374.46 Sc II 0.62 -0.42  84.1                15.0      48.5                47.1     
4400.40 Sc II 0.61 -0.54  79.7      22.4      38.4      19.8      66.9      52.9     
4415.56 Sc II 0.60 -0.67  76.6      27.9      18.7      14.6      60.0      47.1     
4670.41 Sc II 1.36 -0.58  26.9                                    37.9      23.4     
5031.02 Sc II 1.36 -0.40  42.6                                    54.6      21.2     
5526.79 Sc II 1.77  0.02  40.7                 5.5                45.8      18.8     
5641.00 Sc II 1.50 -1.13                                          19.8               
5667.16 Sc II 1.50 -1.31   6.5                                     8.9               
5669.06 Sc II 1.50 -1.20   8.0       3.1                          12.8               
6604.58 Sc II 1.36 -1.31  10.1                 2.6                10.7               
4534.78 Ti I  0.84  0.34  47.5      13.3                          46.4      23.9     
4544.69 Ti I  0.82 -0.45  15.7                12.9                13.4               
4548.76 Ti I  0.83 -0.28  15.0                14.5                                   
4656.47 Ti I  0.00 -1.29  16.9                28.0      14.5      10.9      10.3     
4681.91 Ti I  0.05 -1.02  25.5      12.0       3.1                25.3      15.9     
4840.87 Ti I  0.90 -0.45  11.8                 1.7                12.1               
4981.73 Ti I  0.85  0.57  62.3      11.7       8.6      22.0      46.9      41.5     
4991.07 Ti I  0.84  0.45  58.7      17.4      14.3      16.6      65.1      43.9     
4999.50 Ti I  0.83  0.32  51.8      19.2                17.3      70.3      23.5     
5007.21 Ti I  0.82  0.17  55.2      14.2      16.1      22.4      56.7      32.5     
5016.16 Ti I  0.85 -0.48  13.8                           2.2       8.8       6.3     
5020.02 Ti I  0.84 -0.33  19.8       2.8                                     5.3     
5035.90 Ti I  1.46  0.26  17.9       4.8                 1.3      18.1      10.4     
5036.46 Ti I  1.44  0.19  11.1                                               6.2     
5064.65 Ti I  0.05 -0.94  31.2       8.5      17.2       8.0      39.3      21.8     
5173.74 Ti I  0.00 -1.06  25.9       4.3       9.1      15.5      34.9      19.3     
5192.97 Ti I  0.02 -0.95  23.2      19.0                11.8      40.2      20.9     
5210.38 Ti I  0.05 -0.82  38.9       7.4       3.3      12.4      37.9      24.1     
5866.45 Ti I  1.07 -0.78             2.5                                             
4053.82 Ti II 1.89 -1.07  61.0       8.5                15.2                14.8     
4161.53 Ti II 1.08 -2.09  52.6       3.3                16.6      54.5               
4163.64 Ti II 2.59 -0.13  57.4       7.0                14.1      29.9      28.4     
4287.87 Ti II 1.08 -1.82  67.5      36.2      11.0      36.2      53.5      40.8     
4300.04 Ti II 1.18 -0.46 117.8      66.4                                             
4330.70 Ti II 1.18 -2.09  36.4                                    45.3      13.5     
4337.92 Ti II 1.08 -0.96 105.5      28.1                63.1      78.9      62.8     
4344.29 Ti II 1.08 -1.93  67.4      17.5       5.9                          12.2     
4395.03 Ti II 1.08 -0.54 132.6      67.7      77.1      98.9      99.0      89.2     
4395.84 Ti II 1.24 -1.93  51.9      20.1      11.8       4.9      27.0               
4399.77 Ti II 1.24 -1.20  93.6                47.3      30.9      97.4      55.8     
4417.72 Ti II 1.16 -1.19 102.1      38.9      44.7                84.8      50.4     
4418.33 Ti II 1.24 -1.99  56.0       2.7       7.5      17.3      30.7      16.2     
4443.80 Ti II 1.08 -0.71 124.6      50.1      75.9      55.9     116.1      89.0     
4444.55 Ti II 1.12 -2.20  51.8                14.2       6.8      50.6      27.2     
4450.48 Ti II 1.08 -1.52  81.0      28.3      40.3      48.5      69.5      61.4     
4464.45 Ti II 1.16 -1.81  73.0                29.6                73.8      38.2     
4468.49 Ti II 1.13 -0.63 126.9      65.6      66.8               123.8      67.9     
4470.83 Ti II 1.16 -2.28  53.6                 8.5                42.2               
4501.27 Ti II 1.12 -0.77 121.9      52.1                88.7     104.2      66.8     
4533.97 Ti II 1.24 -0.77 126.3      47.5      63.6      88.3     130.4      95.0     
4563.77 Ti II 1.22 -0.96 114.8      72.9      58.1      81.6     110.1      62.5     
4571.97 Ti II 1.57 -0.31 119.1      24.9      58.8      71.7     117.8      61.9     
4589.92 Ti II 1.24 -1.79  74.1      23.3                29.3      74.4      38.9     
4708.65 Ti II 1.24 -2.37  34.9      21.5                15.0       9.9      19.4     
4779.98 Ti II 2.05 -1.37  38.8                13.8      12.5      43.7      20.0     
4805.08 Ti II 2.06 -0.96  55.5      26.1      12.0      17.2      63.6      33.2     
4865.61 Ti II 1.12 -2.81  26.1                17.4                24.2               
5129.16 Ti II 1.88 -1.34  48.3                          18.0      64.8      25.8     
5154.07 Ti II 1.57 -1.78  48.8      13.9       8.6       8.2      61.6               
5185.90 Ti II 1.89 -1.35  42.3      11.9      10.6       7.3      59.4      21.3     
5226.54 Ti II 1.57 -1.23  78.9      26.1      30.6      33.2      79.9      50.0     
5336.78 Ti II 1.58 -1.63  56.7      15.2      11.3      13.3      65.3               
4379.23 V I   0.30  0.58  25.3       8.7                                     2.6     
4254.33 Cr I  0.00 -0.09            35.5               106.5                77.9     
4274.80 Cr I  0.00 -0.22            40.9      70.5     114.2                87.3     
4289.72 Cr I  0.00 -0.37 100.8      62.2      62.7     122.8     112.8               
4600.75 Cr I  1.00 -1.26  17.7      83.2                12.5                         
4616.14 Cr I  0.98 -1.19                      13.4                31.8       8.8     
4626.19 Cr I  0.97 -1.32  19.2                12.0                16.4       8.6     
4646.15 Cr I  1.03 -0.74  36.2      23.2      10.2                43.8      24.0     
4651.29 Cr I  0.98 -1.46  11.8                 2.5                14.2       4.6     
4652.15 Cr I  1.00 -1.04  25.5                 7.6                30.1       6.4     
5206.04 Cr I  0.94  0.02  90.8      40.4      37.0                90.5      67.4     
5208.42 Cr I  0.94  0.17 100.3      44.8      46.6      64.0                69.5     
5247.56 Cr I  0.96 -1.64  13.9       4.3       4.9       1.6      12.1       1.5     
4055.54 Mn I  2.14 -0.08  25.6                                                       
4783.43 Mn I  2.30  0.04  18.5                23.1                17.3      10.1     
4823.52 Mn I  2.32  0.14  25.5       3.4      25.2      36.7      18.1      20.5     
4062.44 Fe I  2.85 -0.86  41.7      11.5      16.1      21.5                         
4109.80 Fe I  2.85 -0.89  46.6       7.2                24.2                27.6     
4114.44 Fe I  2.83 -1.30  28.9                 7.8                22.7      16.9     
4132.90 Fe I  2.85 -1.01                                          30.5      31.1     
4134.68 Fe I  2.83 -0.65            15.1      17.1                57.0      43.8     
4143.42 Fe I  3.05 -0.20  67.9                          56.9                47.1     
4147.67 Fe I  1.49 -2.10                      14.1      51.8      62.5      43.2     
4152.17 Fe I  0.96 -3.23  53.2                 7.2                          19.8     
4153.90 Fe I  3.40 -0.32  39.0                                    43.2      19.5     
4156.80 Fe I  2.83 -0.81  55.1                                    54.1      22.8     
4157.78 Fe I  3.42 -0.40  36.5                          24.6      49.5      27.6     
4174.91 Fe I  0.92 -2.97  73.6      27.5                46.9                         
4175.64 Fe I  2.85 -0.83                                38.5                         
4181.75 Fe I  2.83 -0.37  72.0      31.5      33.2                          57.6     
4195.33 Fe I  3.33 -0.49  39.6       8.8      13.1      16.9                23.5     
4199.10 Fe I  3.05  0.16            48.1                79.2                         
4233.60 Fe I  2.48 -0.58  76.9                          57.8                         
4250.12 Fe I  2.47 -0.41  92.1                49.2                                   
4250.79 Fe I  1.56 -0.71 118.1                                              95.8     
4260.47 Fe I  2.40  0.08 110.4                         113.4                         
4271.15 Fe I  2.45 -0.34  98.4                                   100.8               
4282.40 Fe I  2.18 -0.78  85.6                53.3                          75.2     
4337.05 Fe I  1.56 -1.70  83.8                34.7                          63.7     
4352.73 Fe I  2.22 -1.29  68.1                20.0                                   
4375.93 Fe I  0.00 -3.02 113.6                70.1     100.4                78.1     
4407.71 Fe I  2.18 -1.97                                30.8                11.8     
4415.12 Fe I  1.61 -0.62 124.7                                              95.8     
4422.57 Fe I  2.85 -1.11  43.0       5.6       5.5      15.6      28.4      14.1     
4427.31 Fe I  0.05 -2.92 112.8      54.6      74.1     120.4                         
4430.61 Fe I  2.22 -1.66  54.5      12.1      21.6                43.5      28.7     
4442.34 Fe I  2.20 -1.25  77.7      21.4      44.2      38.3                61.7     
4443.19 Fe I  2.86 -1.04  41.8                20.5                36.1      26.5     
4447.72 Fe I  2.22 -1.34  68.8      15.2      10.8      57.5      60.7      56.4     
4459.12 Fe I  2.18 -1.28  81.6                43.0      41.0      78.3      64.1     
4461.65 Fe I  0.09 -3.21 103.7                49.7                98.6      86.2     
4466.55 Fe I  2.83 -0.60  75.5                22.7      53.7                         
4476.02 Fe I  2.85 -0.82  68.4      19.7      18.0                45.0      34.5     
4484.22 Fe I  3.60 -0.86  10.5       3.4                          21.3               
4489.74 Fe I  0.12 -3.97  64.8                19.2      77.9      69.6      60.7     
4494.56 Fe I  2.20 -1.14  79.0      43.1      15.5                78.1      64.1     
4528.61 Fe I  2.18 -0.82 100.1                38.1                          74.5     
4531.15 Fe I  1.49 -2.15  79.2      21.8      23.9      80.8      80.3               
4592.65 Fe I  1.56 -2.45  57.3       7.0      16.4      54.3      54.0      41.2     
4602.94 Fe I  1.49 -2.21  74.4                16.4                77.6      48.1     
4632.91 Fe I  1.61 -2.91  27.2       4.1       8.2      19.7      28.5      12.8     
4647.44 Fe I  2.95 -1.35  28.2       5.3                11.7      16.4      13.0     
4678.85 Fe I  3.60 -0.83  21.7                                    21.4               
4691.41 Fe I  2.99 -1.52  21.2                 2.7                21.3               
4707.27 Fe I  3.24 -1.08  30.9                 5.4      19.5      20.9       9.5     
4710.28 Fe I  3.02 -1.61  16.3       2.1                 9.1                 3.3     
4733.59 Fe I  1.49 -2.99             4.4                16.2      23.8      22.0     
4736.77 Fe I  3.21 -0.75  46.5       7.3      17.6      30.9      49.5      25.0     
4786.81 Fe I  3.02 -1.61  13.8                                    15.8               
4789.65 Fe I  3.55 -0.96  11.7                           5.8                         
4859.74 Fe I  2.88 -0.76                      41.5      48.4      64.2      39.7     
4871.32 Fe I  2.87 -0.36  83.0                                    83.9      48.5     
4872.14 Fe I  2.88 -0.57  74.3                          55.2      68.3      51.8     
4890.75 Fe I  2.88 -0.39  79.8      21.7      54.3      69.1                51.4     
4891.49 Fe I  2.85 -0.11  93.2      44.3      53.8      66.6      92.1      69.2     
4903.31 Fe I  2.88 -0.93  53.2      14.4      13.9      42.7      58.4      30.9     
4918.99 Fe I  2.87 -0.34  81.0      48.3                55.6      80.5      62.2     
4920.50 Fe I  2.83  0.07            68.4                91.6                79.4     
4924.77 Fe I  2.28 -2.26  26.2                 9.7       8.8      23.6               
4938.81 Fe I  2.88 -1.08  42.1                 9.3                43.0      27.9     
4939.69 Fe I  0.86 -3.34  50.6                17.2      60.5      53.8      36.8     
4966.09 Fe I  3.33 -0.87  34.0                 6.4      25.5      32.4      25.6     
4994.13 Fe I  0.92 -2.96  70.7                25.9      74.9      64.0      53.1     
5006.12 Fe I  2.83 -0.61  72.2      24.5                61.5      73.0      50.5     
5012.07 Fe I  0.86 -2.64  95.2      33.4      50.4     105.7      93.8      83.5     
5014.94 Fe I  3.94 -0.30  27.0                          10.3      20.6      11.6     
5022.24 Fe I  3.98 -0.53  15.4                                    15.7       9.4     
5028.13 Fe I  3.57 -1.12   9.2                                    16.4       6.0     
5041.07 Fe I  0.96 -3.09  70.8      13.4                          57.3      39.2     
5041.76 Fe I  1.49 -2.20  79.6      20.8      31.3      70.1      79.3      63.1     
5049.82 Fe I  2.28 -1.34  69.7                17.8      44.8      70.2      48.9     
5051.63 Fe I  0.92 -2.80  79.1                42.3      91.4      82.9      64.8     
5068.77 Fe I  2.94 -1.04  35.3                16.2      21.0      49.7      28.8     
5074.75 Fe I  4.22 -0.20  25.3                 7.6                                   
5079.22 Fe I  2.20 -2.07  42.1       4.4                28.8      37.8      25.9     
5079.74 Fe I  0.99 -3.22  62.7                20.4      55.5                39.1     
5083.34 Fe I  0.96 -2.96  70.2      27.4                58.4      74.9      53.7     
5090.77 Fe I  4.26 -0.40   8.0                 2.3                10.7       7.4     
5098.70 Fe I  2.18 -2.03  46.5       8.0      12.4      34.5      42.7      31.8     
5123.72 Fe I  1.01 -3.07  66.6                                              53.7     
5125.12 Fe I  4.22 -0.14  19.7                          14.8      26.3               
5127.36 Fe I  0.92 -3.31  59.0      14.8                42.8      65.1      43.3     
5131.47 Fe I  2.22 -2.51  18.2                           5.2                 5.8     
5133.69 Fe I  4.18  0.14  36.7                 6.5      25.8      46.1               
5137.38 Fe I  4.18 -0.40  18.1                           6.1      19.5               
5141.74 Fe I  2.42 -1.96                                          18.9      15.0     
5142.93 Fe I  0.96 -3.08            14.6      19.9      37.3      71.5      55.0     
5150.84 Fe I  0.99 -3.07  61.2      13.6                52.0      61.9      41.1     
5151.91 Fe I  1.01 -3.32  44.6                19.1                          18.6     
5162.27 Fe I  4.18  0.02  31.5                 3.3      16.7      29.0      13.2     
5166.28 Fe I  0.00 -4.20  73.1      24.5      29.8      71.4      67.8      43.8     
5171.60 Fe I  1.49 -1.79 100.1      58.1      58.0     115.1      99.3      81.0     
5191.46 Fe I  3.04 -0.55  60.6      16.5      27.6      44.8      72.1      43.0     
5192.34 Fe I  3.00 -0.42  69.7      16.6      12.6      57.2      68.5      52.2     
5194.94 Fe I  1.56 -2.09  83.8      25.1      51.4      85.5      80.1      44.5     
5198.71 Fe I  2.22 -2.13  32.8                 4.7      14.6      34.8      24.7     
5202.34 Fe I  2.18 -1.84  56.5      11.2      11.8      49.8      52.3      22.9     
5216.27 Fe I  1.61 -2.15  72.2      23.6      23.1      75.2      65.7      54.6     
5217.39 Fe I  3.21 -1.07  23.4                           5.3      20.2       9.2     
5225.52 Fe I  0.11 -4.79  30.2                 6.7                          18.6     
5232.94 Fe I  2.94 -0.06  91.9      45.6      46.7                84.8      68.8     
5242.49 Fe I  3.63 -0.97  13.4                 6.6                14.3       8.8     
5247.05 Fe I  0.09 -4.95  23.6                                              11.9     
5254.96 Fe I  0.11 -4.76  38.1                 6.0                          23.2     
5263.31 Fe I  3.27 -0.88  29.6                 5.1      10.7      32.0      14.4     
5266.56 Fe I  3.00 -0.39  74.0                          60.4      79.7      56.3     
5269.54 Fe I  0.86 -1.32 155.8               113.7               148.6     131.1     
5281.79 Fe I  3.04 -0.83  39.5                12.0      33.2      44.5      23.1     
5283.63 Fe I  3.24 -0.52  45.8                13.5      43.2      55.8      27.9     
5302.30 Fe I  3.28 -0.72  34.0                          24.3      45.6      25.1     
5307.36 Fe I  1.61 -2.99  26.8                 7.2      21.1      30.2      17.3     
5324.18 Fe I  3.21 -0.10  67.3      27.6                          75.3      52.0     
5328.04 Fe I  0.92 -1.47 146.8               121.6               140.1     118.5     
5455.61 Fe I  1.01 -2.10            67.3      80.1     136.8                79.3     
5497.52 Fe I  1.01 -2.85  82.6                39.6      86.4                67.6     
5501.46 Fe I  0.96 -3.05  74.1                                    75.0      59.0     
5506.78 Fe I  0.99 -2.80  81.4      22.2      54.0      87.5      87.1      58.5     
5569.62 Fe I  3.42 -0.54  37.1                 7.4      33.5      48.0      16.6     
5572.84 Fe I  3.40 -0.28  50.6                16.0      25.2      60.1      27.7     
5586.75 Fe I  3.37 -0.10  63.8      17.1                41.0      61.6               
5615.64 Fe I  3.33  0.05  69.4      25.6      37.4      70.2      77.6      46.9     
5624.54 Fe I  3.42 -0.75  27.3                13.0      19.2      21.7      14.7     
5658.82 Fe I  3.40 -0.79  26.8                 8.7      11.1      29.2      16.9     
5701.54 Fe I  2.56 -2.22  17.4                 4.3                19.2       9.7     
5753.12 Fe I  4.26 -0.69   4.2                           1.3                         
6137.69 Fe I  2.59 -1.40  51.9      18.5                35.4      53.0      39.1     
6191.56 Fe I  2.43 -1.42  58.6      18.9      11.0      57.3      57.3      36.4     
6213.43 Fe I  2.22 -2.48                                19.5      21.4               
6219.28 Fe I  2.20 -2.43  21.4                 6.5      20.7      31.1      17.6     
6230.72 Fe I  2.56 -1.28  58.8      14.7      11.1      55.0                48.4     
6246.32 Fe I  3.60 -0.73  18.9                 2.1                24.1       6.6     
6252.56 Fe I  2.40 -1.77  49.7       7.9                42.7      38.8      35.1     
6254.26 Fe I  2.28 -2.44  23.9                                    20.4      13.6     
6265.13 Fe I  2.18 -2.54  20.8                 4.2      16.6      25.0      12.4     
6335.33 Fe I  2.20 -2.18  32.9                 3.8      29.9      34.6      21.9     
6336.83 Fe I  3.69 -1.05  17.5       1.3                 9.5       9.6       5.2     
6355.03 Fe I  2.85 -2.37   6.7                           4.8                         
6393.60 Fe I  2.43 -1.43  53.9                          46.7      45.2      37.1     
6411.65 Fe I  3.65 -0.60  25.2                13.8       6.2      35.4      16.1     
6421.35 Fe I  2.28 -2.03  42.1      10.9      11.4                44.4      26.9     
6430.85 Fe I  2.18 -2.01  49.4                 4.8                50.7      48.5     
6494.98 Fe I  2.40 -1.24  78.4      34.2      41.6      87.1      74.6      56.4     
6592.91 Fe I  2.73 -1.47  34.1                 9.6      30.9      43.0      28.7     
6593.87 Fe I  2.43 -2.42  17.3       3.7       3.5      14.8      18.4               
6663.44 Fe I  2.42 -2.48  19.0                 3.1                17.8       6.1     
6677.99 Fe I  2.69 -1.47  48.0      10.3      15.0      37.0      43.2      33.9     
4178.86 Fe II 2.58 -2.51  67.2                21.5      31.2                29.8     
4233.17 Fe II 2.58 -1.97  90.0      37.2                65.1      93.2      49.9     
4515.34 Fe II 2.84 -2.60  53.4      11.4       7.0      22.0      48.9      29.8     
4520.22 Fe II 2.81 -2.65                       5.8      17.0      47.2               
4522.63 Fe II 2.84 -2.25  72.2      11.4      24.8                79.9      36.2     
4555.89 Fe II 2.83 -2.40  59.3                          42.9      46.1      40.0     
4583.84 Fe II 2.81 -1.93  86.3                          56.2      85.3      58.9     
4731.44 Fe II 2.89 -3.36  19.3                                                       
4923.93 Fe II 2.89 -1.26 111.7      59.5      57.0               105.2      81.6     
5018.45 Fe II 2.89 -1.10 123.4                61.6     119.3     111.9      90.1     
5234.63 Fe II 3.22 -2.18  53.5      10.9      16.0      41.9      47.1      32.8     
5276.00 Fe II 3.20 -2.01  57.8      11.7       9.9      47.3                29.9     
5534.83 Fe II 3.24 -2.93  21.9       4.0                          24.7               
6247.54 Fe II 3.89 -2.51  13.9                                    14.4               
6432.68 Fe II 2.89 -3.55   9.8                                    13.0               
4092.39 Co I  0.92 -1.11             3.2      15.1      19.2                30.6     
4118.77 Co I  1.05 -0.48            16.6      39.2                53.0      44.5     
4121.31 Co I  0.92 -0.33                      63.0                71.1      60.3     
4604.99 Ni I  3.48 -0.29                                14.5       9.4               
4648.66 Ni I  3.42 -0.16                       1.8                15.8      10.9     
4714.42 Ni I  3.38  0.25             7.5       7.4      29.3      33.2      12.8     
4829.03 Ni I  3.54 -0.33                                                     4.0     
4831.18 Ni I  3.61 -0.42                       6.5                 8.8               
4855.41 Ni I  3.54  0.00                       9.7                18.2       6.3     
4904.41 Ni I  3.54 -0.17                                11.7      13.4       7.0     
4980.16 Ni I  3.61 -0.11             3.4                 7.2      14.8       8.5     
5035.37 Ni I  3.63  0.29                      12.8      15.9      18.0      10.4     
5137.08 Ni I  1.68 -1.99             5.6      22.0      30.3      27.6               
5476.90 Ni I  1.83 -0.78            29.8      19.8      83.8      76.4      64.9     
6643.63 Ni I  1.68 -2.22                                19.4      16.7      13.8     
4722.15 Zn I  4.03 -0.39  21.2                 6.8                24.4       9.5     
4810.53 Zn I  4.08 -0.17  26.6                                    24.4      12.0     
4077.71 Sr II 0.00  0.15 149.1     102.1       3.4                         106.7     
4854.86 Y II  0.99 -0.38  13.1                                    28.5       6.6     
4883.69 Y II  1.08  0.07  26.8      11.3       4.6                                   
4900.11 Y II  1.03 -0.09  26.2                 6.7                40.2      14.4     
4161.21 Zr II 0.71 -0.59  29.7                                    53.3       9.1     
4554.04 Ba II 0.00  0.17 131.9                30.4               192.3      78.1     
4934.09 Ba II 0.00 -0.16            36.5      25.1      47.3     190.4               
6141.73 Ba II 0.70 -0.07  78.3      17.3                23.0     155.0      26.1     
6496.91 Ba II 0.60 -0.41  79.2      10.3                17.1                40.9     
4086.71 La II 0.00 -0.07  15.3                                                       
4196.55 La II 0.32 -0.30            26.7       2.3                52.8               
4920.98 La II 0.13 -0.58   5.7                           1.4      54.4               
4073.47 Ce II 0.48  0.21                       5.8                33.5               
4137.64 Ce II 0.52  0.40   6.9       7.2       7.9                                   
4562.36 Ce II 0.48  0.21   5.5                                    44.8               
4628.16 Ce II 0.52  0.14   6.5       8.5                          44.6               
4143.12 Pr II 0.37  0.61                      17.9                                   
4179.40 Pr II 0.20  0.48  17.5                                    49.5               
4023.00 Nd II 0.56  0.04                                                     4.4     
4061.08 Nd II 0.47  0.55  13.8       8.6       8.2                           7.5     
4109.07 Nd II 0.06 -0.16  17.2       9.2                          47.3       7.2     
4109.45 Nd II 0.32  0.35  14.0      19.8                          74.8       5.3     
4156.08 Nd II 0.18  0.16   6.3      22.0                          79.6               
4177.33 Nd II 0.06 -0.10             8.0       3.1                53.9               
4462.98 Nd II 0.56  0.04             4.0       7.8                46.3               
4706.54 Nd II 0.00 -0.71   3.6       2.6                          28.4               
5255.51 Nd II 0.20 -0.67   4.0       4.6                          34.4       1.1     
5319.82 Nd II 0.55 -0.14   1.6       5.9                          45.8               
4434.32 Sm II 0.38 -0.07                      18.3                46.8               
4519.63 Sm II 0.54 -0.35                       6.3                                   
4129.72 Eu II 0.00  0.22  22.2       6.7                          63.8       4.1     

